On the Limited Representational Power of Value Functions and its Links to Statistical (In)Efficiency

Identifying the trade-offs between model-based and model-free methods is a central question in reinforcement learning. Value-based methods offer substantial computational advantages and are sometimes just as statistically efficient as model-based methods. However, focusing on the core problem of policy evaluation, we show information about the transition dynamics may be impossible to represent in the space of value functions. We explore this through a series of case studies focused on structures that arises in many important problems. In several, there is no information loss and value-based methods are as statistically efficient as model based ones. In other closely-related examples, information loss is severe and value-based methods are severely outperformed. A deeper investigation points to the limitations of the representational power as the driver of the inefficiency, as opposed to failure in algorithm design.

==> Data/exp_par_offline.csv <==
,d,Model-free_empirical,Model-based_empirical,Ratio_empirical,CI_ratios_LB,CI_ratios_UB,CI_MF_LB,CI_MB_LB,CI_MF_UB,CI_MB_UB
0,20,10.504682948864646,7.8280933082834165,1.3419210189726476,1.2388482612287708,1.4463605431325677,8.09391923804026,5.3411471867218685,13.34946430229223,10.710098869536253
1,50,39.442674022347255,16.80145831108818,2.347574436221225,2.026072736982613,2.6954472662160005,34.31152965022685,12.291964286914222,45.25144515869401,21.8055899616965
2,80,104.32253768145132,26.637049605966816,3.916444922566898,3.413217123140995,4.488144005341977,98.82239775340943,20.520593604069116,110.04485324641279,29.61335193531364
3,100,186.31862490405936,33.81049467255577,5.51067432489521,5.0041426250618395,6.093260521300763,177.477619692234,28.68205103217052,193.8802449381499,37.27521259608341
4,120,314.6939505835972,41.20439708096492,7.637387581845616,6.835578722069094,8.323381495602986,304.2900284666199,35.37634570128594,326.2176998921685,46.67470534863548
5,140,547.63390435846,53.81038711926409,10.177103969623873,9.168079237539352,11.240751914950115,536.6823208874458,46.895993801660545,558.239808551694,60.49751360356273
6,160,963.961706245938,68.27367282381098,14.119083775287224,13.028891573355478,15.380841296483132,923.8752487656755,61.8172886792041,992.8061344507532,73.3478080624376
7,175,1487.102906469522,81.45799451827907,18.256070693415097,16.746283208831652,19.89106377206552,1427.4043671155487,75.98917552121402,1533.4215639244208,89.12343035480919
8,190,2369.4510751019743,101.35314838465729,23.3781694290284,21.929932932876067,25.513419071180266,2275.6096489544493,96.20241901291695,2441.4717202905467,108.0949629933025
9,200,3422.7646200375334,126.35053849492206,27.089434368933,25.428676396747203,29.006138800205534,3294.3416364974078,120.39902511279656,3559.7552396828173,132.64479874323607


==> Data/exp_par_online.csv <==
,d,Model-free_empirical,Model-based_empirical,Ratio_empirical,CI_ratios_LB,CI_ratios_UB,CI_MF_LB,CI_MB_LB,CI_MF_UB,CI_MB_UB
0,20,477.89260825599956,370.42348615585917,1.290125022080597,1.2224260008816519,1.4115772423243163,351.3355226532377,243.65951805630556,580.8485562307044,473.37201092483946
1,50,1581.541668900683,806.7893548860663,1.9602906995767513,1.6878472473685338,2.4145185410563936,1294.0910275325105,526.7782362299256,1799.7328847934737,1027.8811374973538
2,80,3390.565422493235,1186.9096935575358,2.856633020100005,2.374080138501946,3.37900652726454,2996.6370707137025,782.0566636292665,3755.6774798197184,1614.78123422344
3,100,5035.529328307804,1383.0900894904705,3.6407818742760925,3.027032244505283,4.246707199975261,4633.749900598245,952.6684305580029,5477.299644160585,1784.9853502066153
4,120,7182.77293061404,1531.2268409746052,4.690861431113826,3.6709695687462363,5.418230821208435,6849.482913839076,1148.5996940677328,7655.461867370272,1910.2717518197244
5,140,10351.98670863342,1588.6706262867256,6.516131498465232,5.229717609710945,7.49183727864912,9903.87633478796,1236.704471723422,10932.314362932908,1997.1250940002647
6,160,14873.891781795754,1958.4697938859783,7.594649571941117,5.935159072910386,9.145972690610565,14366.003043708964,1527.858950772978,15540.44870085415,2548.524675238766
7,175,18890.656181614984,2166.5819210412133,8.719105425072751,6.881778325029297,10.313721107251558,18385.002625526155,1735.5984078703405,19588.053050733863,2870.9363259769025
8,190,24248.119288659116,2237.2728717344894,10.838248474295533,8.113515382680028,12.690048676137051,23850.47552266965,1853.0207092274188,25067.71393408271,2778.9187274655646
9,200,29577.289310808657,2444.4699325101737,12.099674010077258,9.144370857224626,14.199047693434604,29028.956771250818,2040.9238885469815,30886.60231791451,3221.148881230518


==> Data/lin_experiment.csv <==
,d,Model-free_empirical,Model-based_empirical,Ratio_empirical,CI_ratios_LB,CI_ratios_UB,CI_MF_LB,CI_MB_LB,CI_MF_UB,CI_MB_UB,Model-free,Model-based,Ratio_theoretical
0,5,3.124705084264642,3.124705084264636,1.000000000000002,0.9999999999999949,1.000000000000007,2.826907045099038,2.8269070450990297,3.4499528207217858,3.44995282072178,2.978641201341306,0.6167808718472085,4.8293345940196195
1,10,11.751550815007022,11.751550815007011,1.0000000000000009,0.999999999999998,1.000000000000004,10.806930629963983,10.806930629963977,12.666699078181384,12.666699078181365,11.861933226417856,1.233561743694417,9.616002836544144
2,15,25.937981822244073,25.93798182224405,1.0000000000000009,0.9999999999999988,1.0000000000000029,24.831941672718543,24.83194167271847,27.197370265345565,27.197370265345533,26.64987607522965,1.8503426155416258,14.402671079068668
3,20,45.38707132680427,45.38707132680425,1.0000000000000004,0.9999999999999986,1.0000000000000022,43.462022974036344,43.46202297403628,47.295776293446735,47.29577629344688,47.34246974777669,2.467123487388834,19.189339321593195
4,25,71.94730285511395,71.94730285511386,1.000000000000001,0.9999999999999988,1.0000000000000029,68.62895884458167,68.6289588445816,75.25349150922247,75.25349150922239,73.93971424405896,3.083904359236043,23.976007564117715
5,30,105.92639000448636,105.9263900044863,1.0000000000000007,0.9999999999999993,1.0000000000000024,102.01778255390542,102.01778255390528,109.28664375456465,109.28664375456447,106.44160956407649,3.7006852310832516,28.76267580664224
6,35,143.06317596935085,143.06317596935082,1.0000000000000002,0.9999999999999992,1.000000000000001,137.2948400941057,137.29484009410564,146.63745189833995,146.63745189833998,144.84815570782925,4.31746610293046,33.54934404916676
7,40,181.34187729152677,181.34187729152657,1.000000000000001,1.0,1.0000000000000024,174.74130553200104,174.74130553200095,186.1701617039487,186.1701617039484,189.15935267531725,4.934246974777668,38.33601229169129
8,45,229.33963672022725,229.33963672022696,1.0000000000000013,0.9999999999999999,1.0000000000000022,222.35460146470018,222.35460146470018,235.11727490563788,235.11727490563752,239.3752004665405,5.551027846624877,43.12268053421581
9,50,284.47823357992354,284.4782335799233,1.0000000000000009,1.0,1.0000000000000018,277.1787190424984,277.1787190424984,292.02614124111716,292.02614124111693,295.495699081499,6.167808718472086,47.90934877674034


==> Data/linear_diagonal.csv <==
,d,Model-free_empirical,Model-based_empirical,Ratio_empirical,CI_ratios_LB,CI_ratios_UB,CI_MF_LB,CI_MB_LB,CI_MF_UB,CI_MB_UB,Model-free,Model-based,Ratio_theoretical
0,5,2.9128387675285006,0.6256768702347787,4.655500156870891,4.116108392064771,5.293998134859274,2.607673314745692,0.5418983729531144,3.314793937499808,0.692438721385381,2.978641201341306,0.6167808718472085,4.8293345940196195
1,10,12.06243309407822,1.1784859729561432,10.235533872177125,9.380159481195141,11.097939396144048,11.090948316120599,1.093078211959605,12.988726177289358,1.251342673763155,11.861933226417856,1.233561743694417,9.616002836544144
2,15,27.5260547065322,1.8458252994555875,14.912600187380033,13.910682694661725,16.085315531659298,26.020971687254345,1.7391690835082323,28.506458009788847,1.9314222299979447,26.64987607522965,1.8503426155416258,14.402671079068668
3,20,48.94426571948944,2.469088432089312,19.822807917039004,18.46635159599046,21.13141706327365,46.83392639969733,2.359215555399193,51.72470194061284,2.5655130887017754,47.34246974777669,2.467123487388834,19.189339321593195
4,25,75.96369323528721,3.0975578631690954,24.523736630885452,22.7223716162747,26.178568171060046,72.74066195868028,2.9783016588864206,79.48543436880303,3.2072155682458745,73.93971424405896,3.083904359236043,23.976007564117715
5,30,104.62979553948459,3.7006581918999966,28.273293590988317,26.482979122697586,29.90474962629404,100.31221969392908,3.558524087515895,108.35370196565606,3.8255491401797332,106.44160956407649,3.7006852310832516,28.76267580664224
6,35,143.78402505499398,4.252426218096958,33.81223275387952,31.86416168846524,35.596726955252606,138.82440198282205,4.098242881678228,149.84424238598837,4.379034387438185,144.84815570782925,4.31746610293046,33.54934404916676
7,40,191.4595533659765,4.854429350721512,39.44017711114076,37.34114381956073,41.27357536683973,184.9393149286181,4.697206457231304,198.19055909843883,5.000064022923597,189.15935267531725,4.934246974777668,38.33601229169129
8,45,242.06497142165748,5.533344490024575,43.74659337730523,41.61797309815581,45.55584034249877,236.1205019915858,5.371334004348195,249.58597623989027,5.712565591474201,239.3752004665405,5.551027846624877,43.12268053421581
9,50,297.98933559924075,6.201034213290866,48.054780114025355,45.946140259071974,50.23100284108529,292.59453917234765,6.022270450279882,306.0267854355716,6.373481340702671,295.495699081499,6.167808718472086,47.90934877674034


==> Data/linear_diagonal_bis.csv <==
,d,Model-free_empirical,Model-based_empirical,Ratio_empirical,CI_ratios_LB,CI_ratios_UB,CI_MF_LB,CI_MB_LB,CI_MF_UB,CI_MB_UB,Model-free,Model-based,Ratio_theoretical
0,5,3.2839245479607815,0.6706129941280866,4.896899667490717,4.20018920512159,5.550951910201334,2.946229438206922,0.6077401098230684,3.611202259481322,0.7377165809681765,2.978641201341306,0.6167808718472085,4.8293345940196195
1,10,11.980782418854373,1.2900559754574519,9.287025250672558,8.456649929641264,10.330158559503237,11.086849105954771,1.2092131381393267,12.894193645699096,1.369656753964202,11.861933226417856,1.233561743694417,9.616002836544144
2,15,26.442331906729645,1.9782618947771948,13.366446564299697,12.462275733304919,14.26087426439336,24.628317124519697,1.8613085008933166,28.190180585809866,2.084484195171485,26.64987607522965,1.8503426155416258,14.402671079068668
3,20,46.9957750360191,2.5486608515626092,18.43939926616973,17.19595935138658,19.571962016397894,44.27346956498222,2.4288892612718262,49.299811499458144,2.658784426933494,47.34246974777669,2.467123487388834,19.189339321593195
4,25,74.81174603803402,3.159567477986636,23.677844059119806,22.55152156128161,24.991680846412997,71.65879297569558,3.0440061081405694,77.76590999301588,3.2729925528724304,73.93971424405896,3.083904359236043,23.976007564117715
5,30,107.30759903332587,3.7438328321327017,28.662497457771725,27.49454809663218,30.143316276192348,102.71680541763084,3.6185344424297186,111.17841643898447,3.863224105746207,106.44160956407649,3.7006852310832516,28.76267580664224
6,35,144.04139195860563,4.311719216334153,33.406950854529526,31.9233212143772,34.98305118562886,138.40990124709566,4.168320680664768,149.44566271163686,4.455425793305369,144.84815570782925,4.31746610293046,33.54934404916676
7,40,187.91447526870084,5.018660371153141,37.44315442200836,35.777465387876966,39.29945953976386,181.23214879981634,4.8485004661013695,195.33169198034034,5.164124547894588,189.15935267531725,4.934246974777668,38.33601229169129
8,45,234.8987894981492,5.68765311902698,41.29977419198425,39.38665648471904,42.92153490459756,226.83604914579735,5.5047849781355245,243.8358527709896,5.84228913899886,239.3752004665405,5.551027846624877,43.12268053421581
9,50,283.9919841665223,6.346084808024885,44.750738881932804,42.89096650089316,46.555898887541176,273.66483742661865,6.139679036446938,294.1194191868175,6.528859484122561,295.495699081499,6.167808718472086,47.90934877674034


==> Data/quad_experiment.csv <==
,d,Model-free_empirical,Model-based_empirical,Ratio_empirical,CI_ratios_LB,CI_ratios_UB,CI_MF_LB,CI_MB_LB,CI_MF_UB,CI_MB_UB
0,2,0.6422607132918554,0.2626721805029359,2.445103672806633,1.8854258773673578,3.041211297713295,0.5098877528645812,0.20718069451952334,0.7746844625468149,0.3243481541577364
1,4,7.024341204166718,2.0272770327583225,3.4649143114936622,2.8565977162264358,4.214692236410869,6.137133687223776,1.6526323048502982,7.938708912000869,2.311672739715668
2,6,29.081193753398026,6.290214449836824,4.62324360883315,4.047481191547391,5.32469165435886,27.41991291500865,5.4434963636631775,31.57525016062397,6.911603691484439
3,8,83.22622362908487,14.613852601402822,5.695022790985025,5.105557524261433,6.432374407627335,75.73217947473235,13.056514876118852,91.40559858209424,15.83888879829344
4,10,172.86317717692413,27.175795314545322,6.360924314307093,5.790103516261884,7.035056864245627,162.48830771526585,24.626858296806237,184.42475241334623,29.501629761689834
5,12,332.7506756547951,46.78370275820068,7.112533981643158,6.358720219067169,8.006665889701049,315.54429234395286,42.28219636117686,349.4734724003188,52.394990717248795
6,14,587.7206401413655,73.09520051816622,8.040481946489773,7.327727327142918,8.83393846530231,566.363313974418,66.05513345856544,606.6233256995022,79.80725558326826
7,16,950.43067430923,109.35227827368568,8.691457455788004,7.730086751300188,9.552919183783265,917.3388844939409,99.9958012193142,981.28254142885,119.02845009287844
8,18,1392.5939544252112,150.30803828302845,9.264933335121915,8.454380034852036,10.148727365999287,1347.2877648156266,140.35404851518192,1435.691745844328,164.04806979680396
9,20,2063.0964669669374,208.58372182422127,9.890975426670929,9.077880524462437,10.542805524863882,1981.8136236933685,194.54257184669115,2149.930548762942,222.0160023371262

